Adaptive Federated Learning with Functional Encryption: A Comparison of Classical and Quantum-safe Options

Federated Learning (FL) is a collaborative method for training machine learning models while preserving the confidentiality of the participants' training data. Nevertheless, FL is vulnerable to reconstruction attacks that exploit shared parameters to reveal private training data. In this paper, we address this issue in the cybersecurity domain by applying Multi-Input Functional Encryption (MIFE) to a recent FL implementation for training ML-based network intrusion detection systems. We assess both classical and post-quantum solutions in terms of memory cost and computational overhead in the FL process, highlighting their impact on convergence time.

==> sections/sources/averaged_results.csv <==
Decimals,Last_Accuracy,Number_of_Rounds
1,0.971065020089761,49.5
2,0.9802483599709906,39.0
3,0.9795088750853402,42.5
4,0.9797465081767732,46.5
5,0.9795354491561337,38.5
6,0.9789890944328326,46.5
7,0.9780888815767391,45.5
8,0.9775691009242314,50.0
9,0.9775691009242314,44.0
10,0.9775691009242314,44.0


==> sections/sources/federated-tuning_DDH.csv <==
Model,Epochs,Steps,Mode,Weighted,Experiment,ClientsOrder,Round,TotalClientRounds,F1,Time(sec),AggregationTime(sec),00-WebDDoS(EncryptionTime(sec)),00-WebDDoS(f1),00-WebDDoS(rounds),01-LDAP(EncryptionTime(sec)),01-LDAP(f1),01-LDAP(rounds),02-Portmap(EncryptionTime(sec)),02-Portmap(f1),02-Portmap(rounds),03-DNS(EncryptionTime(sec)),03-DNS(f1),03-DNS(rounds),04-UDPLag(EncryptionTime(sec)),04-UDPLag(f1),04-UDPLag(rounds),05-NTP(EncryptionTime(sec)),05-NTP(f1),05-NTP(rounds),06-SNMP(EncryptionTime(sec)),06-SNMP(f1),06-SNMP(rounds),07-SSDP(EncryptionTime(sec)),07-SSDP(f1),07-SSDP(rounds),08-Syn(EncryptionTime(sec)),08-Syn(f1),08-Syn(rounds),09-TFTP(EncryptionTime(sec)),09-TFTP(f1),09-TFTP(rounds),10-UDP(EncryptionTime(sec)),10-UDP(f1),10-UDP(rounds),11-NetBIOS(EncryptionTime(sec)),11-NetBIOS(f1),11-NetBIOS(rounds),12-MSSQL(EncryptionTime(sec)),12-MSSQL(f1),12-MSSQL(rounds)
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,1,13,0.46308,024.61,100.73,015.20,0.00000,1,015.25,0.88889,1,015.34,0.90909,1,015.14,0.00000,1,019.53,0.69778,1,015.22,0.05695,1,015.15,0.86357,1,015.31,0.68254,1,015.38,0.00043,1,015.22,0.34275,1,015.18,0.66703,1,015.37,0.90419,1,016.03,0.01054,1
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,2,19,0.46308,024.78,101.20,015.55,0.00000,2,015.62,0.88889,1,015.62,0.90909,1,015.80,0.00000,2,017.04,0.69778,1,015.80,0.05695,2,015.76,0.86357,1,015.73,0.68254,1,016.68,0.00043,2,015.82,0.34275,2,015.86,0.66703,1,015.96,0.90419,1,016.07,0.01054,2
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,3,25,0.46308,024.25,102.48,015.80,0.00000,3,015.99,0.88889,1,016.08,0.90909,1,015.96,0.00000,3,016.90,0.69778,1,015.88,0.05695,3,015.97,0.86357,1,015.89,0.68254,1,015.95,0.00043,3,015.88,0.34275,3,015.92,0.66703,1,015.87,0.90419,1,016.13,0.01054,3
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,4,31,0.46308,025.44,101.41,015.98,0.00000,4,015.81,0.88889,1,016.10,0.90909,1,016.12,0.00000,4,017.01,0.69778,1,016.98,0.05695,4,015.90,0.86357,1,016.07,0.68254,1,016.88,0.00043,4,016.09,0.34275,4,016.07,0.66703,1,016.14,0.90419,1,016.15,0.01054,4
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,5,41,0.55154,025.91,101.29,016.08,0.00000,5,017.43,0.98551,2,016.18,0.98795,2,016.19,0.14388,5,016.11,0.70925,2,016.05,0.06988,5,016.21,0.92366,1,016.13,0.61245,1,016.03,0.00037,5,017.44,0.30081,4,016.05,0.60378,2,016.04,0.92206,2,016.20,0.92277,5
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,6,46,0.55154,016.71,101.59,016.15,0.00000,6,016.45,0.98551,2,016.17,0.98795,2,016.14,0.14388,6,017.20,0.70925,2,016.25,0.06988,6,016.23,0.92366,1,016.17,0.61245,1,016.17,0.00037,6,016.10,0.30081,5,017.47,0.60378,2,016.06,0.92206,2,016.25,0.92277,5
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,7,52,0.70923,014.13,101.70,017.74,0.85714,7,016.25,0.90625,2,016.17,0.91026,2,016.55,0.96800,7,017.33,0.69147,2,016.08,0.36415,7,016.16,0.94338,1,016.00,0.68289,1,016.21,0.50680,7,016.11,0.34858,6,017.29,0.66717,2,016.27,0.90600,2,016.41,0.46467,6
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,8,59,0.74308,007.88,102.10,016.27,0.00000,7,016.15,0.90625,2,016.52,0.91026,2,016.41,0.96800,7,016.45,0.81928,3,016.29,0.94794,8,016.32,0.94338,1,016.17,0.82362,2,016.25,0.50561,8,016.48,0.90309,7,018.83,0.81569,3,016.34,0.90486,2,016.79,0.20603,7
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,9,62,0.74308,017.28,101.80,016.41,0.00000,8,016.23,0.90625,2,016.58,0.91026,2,016.29,0.96800,7,017.67,0.81928,3,016.36,0.94794,8,016.20,0.94338,1,016.37,0.82362,2,016.32,0.50561,9,016.32,0.90309,7,017.68,0.81569,3,016.43,0.90486,2,016.38,0.20603,8
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,10,66,0.74308,024.83,101.73,016.48,0.00000,9,016.44,0.90625,2,016.48,0.91026,2,016.58,0.96800,7,017.56,0.81928,3,016.46,0.94794,8,016.57,0.94338,1,016.71,0.82362,2,016.57,0.50561,10,016.44,0.90309,8,017.82,0.81569,3,016.53,0.90486,2,016.74,0.20603,9
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,11,71,0.78308,024.74,101.87,016.73,0.81481,9,016.62,0.90625,2,016.58,0.91026,2,016.56,0.97211,8,017.54,0.80972,3,019.72,0.76614,9,016.40,0.94338,1,016.48,0.80972,2,016.64,0.50744,11,016.39,0.73437,9,017.63,0.79918,3,016.50,0.90513,2,016.74,0.30089,10
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,12,75,0.82308,012.28,102.22,016.23,0.00000,9,016.45,0.90625,2,016.51,0.91026,2,016.55,0.97619,8,016.49,0.81928,3,016.50,0.94888,10,016.62,0.94384,1,016.53,0.82341,2,016.62,0.98597,12,016.61,0.93390,10,016.31,0.81578,3,016.54,0.90752,2,016.55,0.71833,11
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,13,79,0.86538,004.28,102.16,016.42,0.85714,10,016.57,0.90625,2,016.46,0.91026,2,016.62,0.97211,8,017.33,0.98132,4,016.57,0.96021,10,016.45,0.94338,1,016.48,0.99787,2,016.58,0.50895,12,016.68,0.90536,10,016.68,0.99776,4,016.57,0.90545,2,016.69,0.38901,12
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,14,82,0.86769,011.25,102.26,016.45,0.85714,11,016.44,0.90625,2,016.49,0.91026,2,016.60,0.97211,8,016.52,0.80952,4,016.59,0.95922,10,016.66,0.94297,1,016.62,0.82456,2,016.51,0.98653,13,016.46,0.93365,10,016.57,0.81685,4,020.36,0.90583,2,016.83,0.44879,13
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,15,87,0.86769,010.35,102.13,016.75,0.85714,12,016.68,0.90625,2,016.57,0.91026,2,016.67,0.97211,8,016.36,0.80952,5,016.64,0.95922,10,016.58,0.94297,1,016.62,0.82456,3,016.67,0.98653,13,016.52,0.93365,10,016.69,0.81685,5,016.54,0.90583,2,016.75,0.44879,14
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,16,90,0.88769,010.76,102.29,016.51,0.85714,13,016.70,0.90625,2,016.85,0.91026,2,016.87,0.96386,8,016.73,0.98299,5,016.66,0.96106,10,016.58,0.94338,1,016.81,0.99809,3,016.58,0.98653,14,016.79,0.93400,10,017.12,0.99787,5,018.65,0.90482,2,016.96,0.19968,15
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,17,92,0.89000,018.30,102.29,016.74,0.85714,14,016.72,0.90625,2,016.97,0.91026,2,016.65,0.96800,8,016.69,0.98132,5,016.59,0.96106,10,016.80,0.94338,1,016.78,0.99766,3,016.70,0.98631,14,016.79,0.93365,10,016.74,0.99768,5,018.21,0.90482,2,016.81,0.21986,16
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,18,94,0.89000,017.69,103.44,016.61,0.85714,15,016.80,0.90625,2,016.87,0.91026,2,016.68,0.96800,8,016.72,0.98132,5,016.77,0.96106,10,016.64,0.94338,1,021.06,0.99766,3,016.57,0.98631,14,016.88,0.93365,10,016.90,0.99768,5,018.41,0.90482,2,016.96,0.21986,17
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,19,97,0.89000,017.43,102.34,016.77,0.85714,15,016.73,0.90625,2,016.80,0.91026,2,016.83,0.96800,8,016.74,0.98132,6,016.86,0.96106,10,016.89,0.94338,1,017.10,0.99766,3,016.85,0.98631,15,016.92,0.93365,10,016.98,0.99768,5,018.09,0.90482,2,016.76,0.21986,18
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,20,100,0.89000,009.35,102.35,016.76,0.85714,16,016.79,0.90625,2,016.78,0.91026,2,016.80,0.96800,8,016.68,0.98132,6,019.76,0.96106,10,016.97,0.94338,1,016.80,0.99766,3,016.76,0.98631,16,016.90,0.93365,10,016.99,0.99768,5,018.37,0.90482,2,016.99,0.21986,19
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,21,102,0.89000,018.07,102.36,016.76,0.85714,16,016.84,0.90625,2,016.95,0.91026,2,016.87,0.96800,8,016.78,0.98132,6,018.94,0.96106,10,016.94,0.94338,1,017.04,0.99766,3,016.86,0.98631,17,016.87,0.93365,10,016.81,0.99768,5,017.05,0.90482,2,016.99,0.21986,20
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,22,104,0.89000,017.98,102.40,016.79,0.85714,16,016.96,0.90625,2,018.68,0.91026,2,016.97,0.96800,8,016.96,0.98132,6,018.39,0.96106,10,017.11,0.94338,1,016.99,0.99766,3,017.57,0.98631,18,016.89,0.93365,10,016.87,0.99768,5,016.87,0.90482,2,021.94,0.21986,21
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,23,107,0.89000,018.25,102.77,016.72,0.85714,17,017.03,0.90625,2,017.05,0.91026,2,016.89,0.96800,8,016.98,0.98132,6,018.36,0.96106,10,016.96,0.94338,1,017.09,0.99766,3,016.90,0.98631,19,016.99,0.93365,10,016.76,0.99768,5,017.01,0.90482,2,019.26,0.21986,22
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,24,111,0.89000,021.18,102.99,016.87,0.85714,17,017.16,0.90625,2,016.96,0.91026,2,017.18,0.96800,8,017.12,0.98132,7,018.03,0.96106,10,017.34,0.94338,1,016.97,0.99766,4,017.03,0.98631,19,016.90,0.93365,10,017.17,0.99768,6,017.31,0.90482,2,017.11,0.21986,23
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,25,113,0.89000,016.50,103.04,016.99,0.85714,17,017.02,0.90625,2,017.09,0.91026,2,016.95,0.96800,8,017.13,0.98132,7,018.05,0.96106,10,017.07,0.94338,1,017.08,0.99766,4,017.10,0.98631,20,017.21,0.93365,10,017.18,0.99768,6,017.12,0.90482,2,019.48,0.21986,24
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,26,116,0.93077,006.70,102.89,016.88,0.85714,18,016.91,0.90625,2,017.03,0.91026,2,016.98,0.97619,8,016.99,0.98132,7,018.23,0.95944,10,017.02,0.94261,1,017.27,0.99766,4,017.07,0.98764,21,017.06,0.93392,10,017.13,0.99784,6,016.89,0.90748,2,018.80,0.73017,25
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,27,121,0.93077,007.05,103.57,016.82,0.85714,19,017.06,0.90625,3,017.06,0.91026,3,017.02,0.97619,8,016.99,0.98132,7,018.04,0.95944,10,017.37,0.94261,1,017.01,0.99766,4,017.16,0.98764,21,017.14,0.93392,10,017.02,0.99784,6,017.47,0.90748,3,017.48,0.73017,26
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,28,124,0.93077,005.37,103.30,017.33,0.85714,20,017.17,0.90625,3,017.36,0.91026,3,017.24,0.97619,8,017.26,0.98132,7,018.83,0.95944,10,017.06,0.94261,1,016.97,0.99766,4,017.03,0.98764,22,017.32,0.93392,11,017.14,0.99784,6,017.28,0.90748,3,021.53,0.73017,26
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,29,129,0.95692,010.71,102.78,016.99,0.85714,21,017.03,0.92308,4,017.14,0.93082,4,017.26,0.98425,8,017.10,0.98820,7,019.00,0.96211,10,017.39,0.95622,1,017.10,0.99766,4,017.06,0.98742,22,017.07,0.93371,11,017.19,0.99879,6,017.40,0.92281,4,017.23,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,30,135,0.95692,001.78,104.01,017.15,0.85714,22,017.23,0.92308,5,018.79,0.93082,5,016.96,0.98425,8,018.48,0.98820,7,018.64,0.96211,10,017.11,0.95622,2,017.36,0.99766,4,017.25,0.98742,22,017.30,0.93371,12,017.40,0.99879,6,017.46,0.92281,5,017.31,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,31,141,0.95692,001.86,103.64,017.04,0.85714,23,017.33,0.92308,6,017.27,0.93082,6,017.08,0.98425,8,017.26,0.98820,7,018.56,0.96211,10,017.33,0.95622,3,017.12,0.99766,4,017.30,0.98742,22,017.36,0.93371,13,017.39,0.99879,6,017.24,0.92281,6,017.35,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,32,147,0.95692,005.40,104.99,017.17,0.85714,24,017.40,0.92308,7,017.33,0.93082,7,017.14,0.98425,8,017.15,0.98820,7,018.58,0.96211,10,017.21,0.95622,3,017.19,0.99766,4,017.13,0.98742,23,017.15,0.93371,14,017.35,0.99879,6,017.13,0.92281,7,017.20,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,33,152,0.95692,001.92,104.23,017.04,0.85714,25,017.19,0.92308,8,017.07,0.93082,8,017.33,0.98425,8,017.10,0.98820,7,018.82,0.96211,10,019.99,0.95622,4,017.19,0.99766,4,017.30,0.98742,23,019.24,0.93371,14,017.30,0.99879,6,017.47,0.92281,8,017.36,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,34,158,0.95692,001.87,103.96,017.13,0.85714,26,017.08,0.92308,9,017.16,0.93082,9,017.17,0.98425,8,017.31,0.98820,7,018.74,0.96211,10,017.18,0.95622,5,017.19,0.99766,4,017.20,0.98742,23,017.46,0.93371,15,017.36,0.99879,6,017.50,0.92281,9,017.32,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,35,162,0.95692,005.15,102.87,017.50,0.85714,27,017.06,0.92308,10,017.23,0.93082,9,017.25,0.98425,8,017.39,0.98820,7,017.21,0.96211,10,017.35,0.95622,5,017.35,0.99766,4,017.14,0.98742,24,017.12,0.93371,15,017.15,0.99879,6,017.46,0.92281,10,017.42,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,36,167,0.95692,001.90,103.21,017.33,0.85714,28,017.77,0.92308,11,017.17,0.93082,10,017.34,0.98425,8,017.42,0.98820,7,018.83,0.96211,10,017.47,0.95622,6,017.30,0.99766,4,017.25,0.98742,24,017.10,0.93371,15,017.18,0.99879,6,017.36,0.92281,11,017.47,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,37,171,0.95692,005.28,102.52,017.23,0.85714,29,017.23,0.92308,12,017.36,0.93082,10,017.12,0.98425,8,017.14,0.98820,7,017.15,0.96211,10,017.32,0.95622,6,017.31,0.99766,4,017.21,0.98742,25,017.11,0.93371,16,017.30,0.99879,6,017.30,0.92281,11,017.31,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,38,176,0.95692,004.22,103.22,017.11,0.85714,30,017.09,0.92308,13,017.20,0.93082,11,017.24,0.98425,8,017.36,0.98820,7,018.82,0.96211,10,017.17,0.95622,6,017.32,0.99766,4,017.47,0.98742,25,017.33,0.93371,16,017.15,0.99879,6,017.55,0.92281,12,017.58,0.99849,28
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,39,178,0.95692,005.16,102.68,017.18,0.85714,31,017.16,0.92308,13,017.23,0.93082,11,017.25,0.98425,8,017.34,0.98820,7,017.18,0.96211,10,017.28,0.95622,6,017.21,0.99766,4,017.36,0.98742,26,017.13,0.93371,16,017.49,0.99879,6,017.31,0.92281,12,017.45,0.99849,28
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,40,185,0.95692,003.24,103.04,017.11,0.85714,32,017.19,0.92308,14,017.21,0.93082,12,017.26,0.98425,8,017.17,0.98820,8,018.72,0.96211,10,017.29,0.95622,6,017.08,0.99766,5,017.31,0.98742,26,017.28,0.93371,16,017.34,0.99879,7,017.41,0.92281,13,017.40,0.99849,28
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,41,190,0.95692,005.52,102.79,017.21,0.85714,33,017.23,0.92308,15,017.32,0.93082,13,017.42,0.98425,8,017.71,0.98820,8,018.94,0.96211,10,017.33,0.95622,6,017.31,0.99766,5,017.23,0.98742,27,017.33,0.93371,16,017.16,0.99879,7,018.74,0.92281,14,017.33,0.99849,28
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,42,195,0.95692,005.35,103.22,017.32,0.85714,34,017.41,0.92308,16,017.29,0.93082,14,017.47,0.98425,8,017.43,0.98820,8,017.37,0.96211,10,021.16,0.95622,6,017.40,0.99766,5,017.44,0.98742,28,017.34,0.93371,16,017.39,0.99879,7,017.54,0.92281,15,021.35,0.99849,28
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,43,200,0.95692,006.01,102.96,017.29,0.85714,35,017.42,0.92308,17,017.46,0.93082,15,017.26,0.98425,8,017.56,0.98820,8,017.45,0.96211,10,021.28,0.95622,6,017.52,0.99766,5,017.42,0.98742,29,017.61,0.93371,16,017.20,0.99879,7,017.66,0.92281,16,017.85,0.99849,28
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,44,203,0.95692,005.32,102.58,017.61,0.85714,36,017.63,0.92308,17,017.40,0.93082,15,017.38,0.98425,9,017.33,0.98820,8,017.15,0.96211,10,019.33,0.95622,6,017.48,0.99766,5,017.41,0.98742,30,017.35,0.93371,16,017.35,0.99879,7,017.18,0.92281,16,017.41,0.99849,28
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,45,207,0.95692,004.30,104.86,018.05,0.85714,36,018.20,0.92308,17,018.02,0.93082,15,018.09,0.98425,9,018.17,0.98820,9,018.00,0.96211,10,019.75,0.95622,6,018.13,0.99766,6,017.98,0.98742,30,018.10,0.93371,16,018.23,0.99879,8,018.12,0.92281,16,018.17,0.99849,29
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,46,212,0.95692,005.79,103.15,017.96,0.85714,37,017.78,0.92308,18,017.72,0.93082,16,017.79,0.98425,9,017.79,0.98820,9,017.90,0.96211,10,019.33,0.95622,6,017.89,0.99766,6,017.86,0.98742,31,017.87,0.93371,16,017.79,0.99879,8,017.89,0.92281,17,017.89,0.99849,29
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,47,217,0.95692,006.33,104.53,017.82,0.85714,38,017.83,0.92308,19,017.97,0.93082,17,017.78,0.98425,9,017.74,0.98820,9,017.77,0.96211,10,020.03,0.95622,6,017.43,0.99766,6,017.80,0.98742,32,018.23,0.93371,16,017.90,0.99879,8,018.12,0.92281,18,017.99,0.99849,29
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,48,222,0.95692,001.90,103.51,017.60,0.85714,39,017.74,0.92308,20,017.51,0.93082,18,017.75,0.98425,9,017.53,0.98820,9,017.68,0.96211,10,019.52,0.95622,7,017.82,0.99766,6,017.72,0.98742,32,018.01,0.93371,16,017.70,0.99879,8,019.25,0.92281,19,017.96,0.99849,29
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,49,227,0.95692,006.28,103.31,017.57,0.85714,40,017.50,0.92308,21,017.65,0.93082,18,017.69,0.98425,9,017.59,0.98820,9,017.50,0.96211,10,017.74,0.95622,7,017.74,0.99766,6,017.74,0.98742,33,017.91,0.93371,17,017.71,0.99879,8,017.76,0.92281,20,017.86,0.99849,29
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,50,232,0.95692,005.47,103.04,017.74,0.85714,41,017.74,0.92308,21,017.59,0.93082,18,017.73,0.98425,9,018.91,0.98820,10,017.75,0.96211,10,017.82,0.95622,7,017.82,0.99766,7,017.67,0.98742,33,017.64,0.93371,17,017.73,0.99879,9,017.68,0.92281,20,017.72,0.99849,30
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,51,235,0.95692,006.42,103.14,017.45,0.85714,42,017.44,0.92308,21,017.49,0.93082,18,017.48,0.98425,9,017.48,0.98820,10,017.53,0.96211,10,017.57,0.95622,7,017.61,0.99766,7,017.59,0.98742,34,017.98,0.93371,17,017.54,0.99879,9,017.67,0.92281,20,017.76,0.99849,31
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,52,238,0.95692,009.03,103.22,017.51,0.85714,43,017.48,0.92308,21,017.42,0.93082,18,017.66,0.98425,9,017.49,0.98820,10,017.57,0.96211,10,017.60,0.95622,7,017.54,0.99766,7,017.42,0.98742,35,017.39,0.93371,17,017.76,0.99879,9,017.39,0.92281,20,017.54,0.99849,32
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,53,240,0.95692,015.88,103.69,017.71,0.85714,43,017.73,0.92308,21,017.75,0.93082,18,017.75,0.98425,9,017.63,0.98820,10,017.80,0.96211,10,017.79,0.95622,7,019.70,0.99766,7,017.57,0.98742,36,018.32,0.93371,17,017.55,0.99879,9,017.80,0.92281,20,017.60,0.99849,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,54,245,0.95692,009.34,103.44,017.66,0.85714,44,017.62,0.92308,22,017.61,0.93082,19,017.67,0.98425,9,017.72,0.98820,10,017.55,0.96211,10,017.53,0.95622,7,017.65,0.99766,7,017.68,0.98742,36,017.69,0.93371,17,017.60,0.99879,9,017.71,0.92281,21,017.73,0.99849,34
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,55,247,0.95692,005.24,103.35,017.51,0.85714,45,017.38,0.92308,22,017.26,0.93082,19,017.52,0.98425,9,017.46,0.98820,10,017.62,0.96211,10,017.64,0.95622,7,017.55,0.99766,7,017.68,0.98742,37,017.61,0.93371,17,017.61,0.99879,9,017.55,0.92281,21,017.59,0.99849,34


==> sections/sources/federated-tuning_DDHsel.csv <==
Model,Epochs,Steps,Mode,Weighted,Experiment,ClientsOrder,Round,TotalClientRounds,F1,Time(sec),AggregationTime(sec),00-WebDDoS(EncryptionTime(sec)),00-WebDDoS(f1),00-WebDDoS(rounds),01-LDAP(EncryptionTime(sec)),01-LDAP(f1),01-LDAP(rounds),02-Portmap(EncryptionTime(sec)),02-Portmap(f1),02-Portmap(rounds),03-DNS(EncryptionTime(sec)),03-DNS(f1),03-DNS(rounds),04-UDPLag(EncryptionTime(sec)),04-UDPLag(f1),04-UDPLag(rounds),05-NTP(EncryptionTime(sec)),05-NTP(f1),05-NTP(rounds),06-SNMP(EncryptionTime(sec)),06-SNMP(f1),06-SNMP(rounds),07-SSDP(EncryptionTime(sec)),07-SSDP(f1),07-SSDP(rounds),08-Syn(EncryptionTime(sec)),08-Syn(f1),08-Syn(rounds),09-TFTP(EncryptionTime(sec)),09-TFTP(f1),09-TFTP(rounds),10-UDP(EncryptionTime(sec)),10-UDP(f1),10-UDP(rounds),11-NetBIOS(EncryptionTime(sec)),11-NetBIOS(f1),11-NetBIOS(rounds),12-MSSQL(EncryptionTime(sec)),12-MSSQL(f1),12-MSSQL(rounds)
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,1,13,0.46308,025.57,054.14,011.90,0.00000,1,011.79,0.88889,1,011.62,0.90909,1,011.73,0.00000,1,011.73,0.69778,1,011.56,0.05695,1,011.70,0.86357,1,011.85,0.68254,1,011.83,0.00043,1,011.71,0.34275,1,011.80,0.66703,1,012.00,0.90419,1,012.06,0.01054,1
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,2,19,0.46308,024.66,054.19,012.00,0.00000,2,012.11,0.88889,1,012.43,0.90909,1,011.93,0.00000,2,012.02,0.69778,1,012.37,0.05695,2,012.05,0.86357,1,011.97,0.68254,1,012.08,0.00043,2,012.23,0.34275,2,012.00,0.66703,1,011.95,0.90419,1,012.22,0.01054,2
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,3,25,0.46308,025.39,054.33,012.27,0.00000,3,012.14,0.88889,1,012.27,0.90909,1,012.17,0.00000,3,012.25,0.69778,1,012.23,0.05695,3,012.20,0.86357,1,012.09,0.68254,1,012.25,0.00043,3,012.53,0.34275,3,012.25,0.66703,1,012.11,0.90419,1,012.36,0.01054,3
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,4,31,0.46308,025.20,060.62,012.29,0.00000,4,012.37,0.88889,1,012.30,0.90909,1,012.20,0.00000,4,012.42,0.69778,1,012.33,0.05695,4,012.64,0.86357,1,012.24,0.68254,1,012.24,0.00043,4,012.24,0.34275,4,012.12,0.66703,1,012.41,0.90419,1,013.53,0.01054,4
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,5,41,0.55154,025.42,054.53,012.39,0.00000,5,012.32,0.98551,2,012.40,0.98795,2,012.20,0.14388,5,013.03,0.70925,2,012.42,0.06988,5,012.30,0.92366,1,012.38,0.61245,1,012.27,0.00037,5,012.36,0.30081,4,012.33,0.60378,2,012.53,0.92206,2,012.39,0.92277,5
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,6,46,0.55154,012.65,054.76,012.46,0.00000,6,012.46,0.98551,2,012.51,0.98795,2,012.47,0.14388,6,012.41,0.70925,2,013.35,0.06988,6,012.54,0.92366,1,012.39,0.61245,1,012.42,0.00037,6,012.27,0.30081,5,012.44,0.60378,2,012.35,0.92206,2,013.38,0.92277,5
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,7,52,0.70923,011.37,056.07,012.39,0.85714,7,012.41,0.90625,2,012.48,0.91026,2,012.54,0.96800,7,012.35,0.69147,2,013.21,0.36415,7,012.54,0.94338,1,012.46,0.68289,1,012.66,0.50680,7,012.34,0.34858,6,012.68,0.66717,2,012.49,0.90600,2,013.77,0.46467,6
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,8,59,0.74308,006.65,054.82,012.63,0.00000,7,012.86,0.90625,2,012.75,0.91026,2,012.73,0.96800,7,013.91,0.81928,3,013.40,0.94794,8,012.74,0.94338,1,012.52,0.82362,2,012.55,0.50561,8,012.74,0.90309,7,012.90,0.81569,3,012.66,0.90486,2,013.81,0.20603,7
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,9,62,0.74308,016.73,054.73,012.76,0.00000,8,012.76,0.90625,2,012.67,0.91026,2,012.82,0.96800,7,012.71,0.81928,3,012.79,0.94794,8,013.99,0.94338,1,012.80,0.82362,2,012.68,0.50561,9,012.72,0.90309,7,012.94,0.81569,3,012.81,0.90486,2,012.89,0.20603,8
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,10,66,0.74308,024.54,055.82,012.72,0.00000,9,012.69,0.90625,2,012.69,0.91026,2,012.72,0.96800,7,012.81,0.81928,3,012.74,0.94794,8,014.24,0.94338,1,012.74,0.82362,2,012.85,0.50561,10,012.72,0.90309,8,012.87,0.81569,3,012.84,0.90486,2,012.92,0.20603,9
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,11,71,0.78308,024.75,056.11,012.80,0.81481,9,012.79,0.90625,2,012.82,0.91026,2,012.77,0.97211,8,012.77,0.80972,3,013.51,0.76614,9,012.84,0.94338,1,012.87,0.80972,2,012.74,0.50744,11,012.82,0.73437,9,012.77,0.79918,3,012.90,0.90513,2,013.22,0.30089,10
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,12,75,0.82308,012.63,056.25,013.11,0.00000,9,013.19,0.90625,2,013.12,0.91026,2,013.30,0.97619,8,013.23,0.81928,3,013.12,0.94888,10,013.15,0.94384,1,013.25,0.82341,2,012.68,0.98597,12,013.29,0.93390,10,013.35,0.81578,3,013.27,0.90752,2,013.15,0.71833,11
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,13,79,0.86538,004.85,055.08,012.96,0.85714,10,013.06,0.90625,2,013.03,0.91026,2,012.84,0.97211,8,013.93,0.98132,4,013.03,0.96021,10,014.66,0.94338,1,013.06,0.99787,2,013.06,0.50895,12,012.94,0.90536,10,013.16,0.99776,4,013.03,0.90545,2,013.26,0.38901,12
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,14,82,0.86769,011.27,054.96,013.02,0.85714,11,013.08,0.90625,2,013.03,0.91026,2,013.06,0.97211,8,013.10,0.80952,4,012.89,0.95922,10,013.58,0.94297,1,012.99,0.82456,2,012.97,0.98653,13,013.03,0.93365,10,013.05,0.81685,4,013.09,0.90583,2,013.05,0.44879,13
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,15,87,0.86769,010.65,059.52,013.15,0.85714,12,012.97,0.90625,2,013.03,0.91026,2,012.99,0.97211,8,013.04,0.80952,5,013.03,0.95922,10,013.74,0.94297,1,012.98,0.82456,3,012.95,0.98653,13,012.98,0.93365,10,012.98,0.81685,5,013.15,0.90583,2,013.25,0.44879,14
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,16,90,0.88769,011.52,055.49,012.89,0.85714,13,013.08,0.90625,2,013.07,0.91026,2,013.04,0.96386,8,013.04,0.98299,5,013.19,0.96106,10,013.73,0.94338,1,012.90,0.99809,3,013.13,0.98653,14,013.14,0.93400,10,013.14,0.99787,5,013.18,0.90482,2,013.12,0.19968,15
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,17,92,0.89000,017.87,055.13,013.29,0.85714,14,013.43,0.90625,2,013.59,0.91026,2,013.28,0.96800,8,013.33,0.98132,5,013.35,0.96106,10,013.95,0.94338,1,013.36,0.99766,3,013.19,0.98631,14,013.25,0.93365,10,013.35,0.99768,5,013.36,0.90482,2,013.27,0.21986,16
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,18,94,0.89000,017.31,055.81,012.99,0.85714,15,013.16,0.90625,2,013.05,0.91026,2,013.10,0.96800,8,013.24,0.98132,5,013.22,0.96106,10,013.83,0.94338,1,013.13,0.99766,3,013.28,0.98631,14,013.26,0.93365,10,013.15,0.99768,5,013.12,0.90482,2,013.33,0.21986,17
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,19,97,0.89000,017.41,056.19,013.28,0.85714,15,013.13,0.90625,2,013.26,0.91026,2,013.26,0.96800,8,013.16,0.98132,6,013.12,0.96106,10,014.06,0.94338,1,013.15,0.99766,3,013.20,0.98631,15,013.39,0.93365,10,013.31,0.99768,5,013.43,0.90482,2,013.19,0.21986,18
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,20,100,0.89000,009.73,055.51,013.22,0.85714,16,013.18,0.90625,2,013.21,0.91026,2,013.38,0.96800,8,013.27,0.98132,6,013.17,0.96106,10,014.07,0.94338,1,013.16,0.99766,3,012.97,0.98631,16,013.23,0.93365,10,013.11,0.99768,5,013.22,0.90482,2,013.47,0.21986,19
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,21,102,0.89000,018.10,055.84,013.21,0.85714,16,013.23,0.90625,2,013.25,0.91026,2,013.20,0.96800,8,013.36,0.98132,6,013.27,0.96106,10,013.32,0.94338,1,014.11,0.99766,3,013.11,0.98631,17,013.43,0.93365,10,013.14,0.99768,5,013.31,0.90482,2,013.23,0.21986,20
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,22,104,0.89000,018.43,056.12,013.63,0.85714,16,013.50,0.90625,2,013.34,0.91026,2,013.39,0.96800,8,013.33,0.98132,6,013.37,0.96106,10,013.27,0.94338,1,014.14,0.99766,3,013.81,0.98631,18,013.25,0.93365,10,013.22,0.99768,5,013.35,0.90482,2,013.14,0.21986,21
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,23,107,0.89000,018.03,055.72,013.27,0.85714,17,013.38,0.90625,2,013.26,0.91026,2,013.19,0.96800,8,013.27,0.98132,6,013.24,0.96106,10,014.11,0.94338,1,013.31,0.99766,3,013.40,0.98631,19,013.28,0.93365,10,013.20,0.99768,5,013.20,0.90482,2,013.58,0.21986,22
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,24,111,0.89000,018.21,056.01,013.20,0.85714,17,013.43,0.90625,2,013.68,0.91026,2,013.31,0.96800,8,013.27,0.98132,7,014.04,0.96106,10,013.62,0.94338,1,013.22,0.99766,4,013.40,0.98631,19,013.35,0.93365,10,013.57,0.99768,6,013.44,0.90482,2,013.30,0.21986,23
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,25,113,0.89000,016.45,055.56,013.52,0.85714,17,013.34,0.90625,2,013.36,0.91026,2,013.52,0.96800,8,013.59,0.98132,7,013.44,0.96106,10,013.34,0.94338,1,014.26,0.99766,4,013.24,0.98631,20,013.54,0.93365,10,013.40,0.99768,6,013.37,0.90482,2,013.47,0.21986,24
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,26,116,0.93077,006.64,055.66,013.56,0.85714,18,013.65,0.90625,2,013.74,0.91026,2,013.78,0.97619,8,013.77,0.98132,7,013.70,0.95944,10,013.78,0.94261,1,015.89,0.99766,4,013.75,0.98764,21,013.65,0.93392,10,013.69,0.99784,6,013.91,0.90748,2,013.77,0.73017,25
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,27,121,0.93077,004.89,056.01,013.56,0.85714,19,013.52,0.90625,3,013.65,0.91026,3,013.68,0.97619,8,013.45,0.98132,7,013.74,0.95944,10,013.61,0.94261,1,013.87,0.99766,4,013.68,0.98764,21,013.53,0.93392,10,013.75,0.99784,6,013.82,0.90748,3,013.66,0.73017,26
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,28,124,0.93077,005.14,056.04,013.48,0.85714,20,013.82,0.90625,3,013.98,0.91026,3,013.60,0.97619,8,013.56,0.98132,7,013.69,0.95944,10,013.57,0.94261,1,014.68,0.99766,4,013.55,0.98764,22,013.65,0.93392,11,013.52,0.99784,6,013.61,0.90748,3,013.79,0.73017,26
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,29,129,0.95692,008.85,055.79,013.57,0.85714,21,014.30,0.92308,4,013.59,0.93082,4,013.35,0.98425,8,013.61,0.98820,7,013.71,0.96211,10,013.67,0.95622,1,013.62,0.99766,4,013.55,0.98742,22,013.72,0.93371,11,013.69,0.99879,6,013.89,0.92281,4,013.61,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,30,135,0.95692,001.88,055.92,013.53,0.85714,22,013.54,0.92308,5,013.46,0.93082,5,013.59,0.98425,8,013.47,0.98820,7,013.69,0.96211,10,014.54,0.95622,2,013.63,0.99766,4,013.50,0.98742,22,014.93,0.93371,12,013.70,0.99879,6,013.56,0.92281,5,014.42,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,31,141,0.95692,001.82,056.00,013.42,0.85714,23,013.68,0.92308,6,013.45,0.93082,6,013.58,0.98425,8,013.38,0.98820,7,013.60,0.96211,10,016.05,0.95622,3,013.57,0.99766,4,013.56,0.98742,22,013.50,0.93371,13,013.53,0.99879,6,013.68,0.92281,6,013.85,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,32,147,0.95692,005.32,055.59,013.33,0.85714,24,013.50,0.92308,7,013.56,0.93082,7,013.58,0.98425,8,013.71,0.98820,7,013.48,0.96211,10,013.63,0.95622,3,014.42,0.99766,4,014.65,0.98742,23,013.52,0.93371,14,013.71,0.99879,6,013.48,0.92281,7,013.36,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,33,152,0.95692,001.91,056.04,013.46,0.85714,25,013.50,0.92308,8,013.45,0.93082,8,013.56,0.98425,8,013.55,0.98820,7,013.46,0.96211,10,013.33,0.95622,4,014.79,0.99766,4,013.73,0.98742,23,013.44,0.93371,14,013.46,0.99879,6,013.76,0.92281,8,013.89,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,34,158,0.95692,001.84,056.07,013.42,0.85714,26,013.54,0.92308,9,013.57,0.93082,9,013.50,0.98425,8,014.52,0.98820,7,013.48,0.96211,10,013.68,0.95622,5,014.77,0.99766,4,013.69,0.98742,23,013.63,0.93371,15,013.69,0.99879,6,013.60,0.92281,9,013.72,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,35,162,0.95692,006.47,056.16,013.70,0.85714,27,013.43,0.92308,10,013.59,0.93082,9,013.48,0.98425,8,013.50,0.98820,7,013.68,0.96211,10,013.48,0.95622,5,013.62,0.99766,4,013.63,0.98742,24,013.65,0.93371,15,013.99,0.99879,6,013.84,0.92281,10,015.11,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,36,167,0.95692,001.93,056.15,013.84,0.85714,28,013.43,0.92308,11,013.40,0.93082,10,013.74,0.98425,8,013.57,0.98820,7,013.69,0.96211,10,013.47,0.95622,6,013.70,0.99766,4,013.60,0.98742,24,013.62,0.93371,15,013.50,0.99879,6,013.58,0.92281,11,013.75,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,37,171,0.95692,006.46,055.89,013.76,0.85714,29,013.60,0.92308,12,013.74,0.93082,10,013.61,0.98425,8,013.70,0.98820,7,013.81,0.96211,10,013.66,0.95622,6,013.53,0.99766,4,013.60,0.98742,25,013.98,0.93371,16,013.54,0.99879,6,013.62,0.92281,11,013.82,0.99849,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,38,176,0.95692,004.24,055.88,013.53,0.85714,30,013.61,0.92308,13,013.67,0.93082,11,013.73,0.98425,8,013.71,0.98820,7,013.72,0.96211,10,013.72,0.95622,6,013.77,0.99766,4,013.90,0.98742,25,013.78,0.93371,16,013.67,0.99879,6,014.14,0.92281,12,013.69,0.99849,28
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,39,178,0.95692,005.31,055.68,013.46,0.85714,31,013.64,0.92308,13,013.71,0.93082,11,013.68,0.98425,8,013.71,0.98820,7,013.85,0.96211,10,013.64,0.95622,6,014.23,0.99766,4,014.87,0.98742,26,013.59,0.93371,16,013.77,0.99879,6,013.78,0.92281,12,013.64,0.99849,28
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,40,185,0.95692,003.22,056.07,013.52,0.85714,32,013.30,0.92308,14,013.37,0.93082,12,013.72,0.98425,8,013.73,0.98820,8,013.60,0.96211,10,013.49,0.95622,6,014.66,0.99766,5,013.63,0.98742,26,013.52,0.93371,16,013.40,0.99879,7,014.21,0.92281,13,013.77,0.99849,28
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,41,190,0.95692,004.76,055.63,013.66,0.85714,33,016.06,0.92308,15,013.70,0.93082,13,013.36,0.98425,8,013.59,0.98820,8,013.62,0.96211,10,013.45,0.95622,6,013.62,0.99766,5,013.53,0.98742,27,013.71,0.93371,16,013.74,0.99879,7,013.71,0.92281,14,013.69,0.99849,28
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,42,195,0.95692,005.22,056.61,013.46,0.85714,34,013.68,0.92308,16,013.71,0.93082,14,013.60,0.98425,8,013.66,0.98820,8,013.76,0.96211,10,013.71,0.95622,6,013.73,0.99766,5,014.65,0.98742,28,013.79,0.93371,16,013.55,0.99879,7,013.57,0.92281,15,013.85,0.99849,28
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,43,200,0.95692,005.24,056.47,013.71,0.85714,35,013.60,0.92308,17,013.51,0.93082,15,013.63,0.98425,8,013.59,0.98820,8,013.61,0.96211,10,013.47,0.95622,6,013.65,0.99766,5,014.96,0.98742,29,016.27,0.93371,16,013.81,0.99879,7,013.71,0.92281,16,013.78,0.99849,28
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,44,203,0.95692,004.79,055.70,013.55,0.85714,36,013.71,0.92308,17,013.76,0.93082,15,013.56,0.98425,9,013.59,0.98820,8,013.78,0.96211,10,013.86,0.95622,6,013.61,0.99766,5,014.84,0.98742,30,013.68,0.93371,16,013.66,0.99879,7,013.57,0.92281,16,013.53,0.99849,28
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,45,207,0.95692,003.94,056.43,013.66,0.85714,36,013.84,0.92308,17,013.70,0.93082,15,014.68,0.98425,9,013.66,0.98820,9,013.77,0.96211,10,013.76,0.95622,6,013.76,0.99766,6,013.80,0.98742,30,013.83,0.93371,16,013.85,0.99879,8,013.61,0.92281,16,013.85,0.99849,29
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,46,212,0.95692,004.95,056.11,013.55,0.85714,37,013.58,0.92308,18,013.62,0.93082,16,013.76,0.98425,9,013.61,0.98820,9,013.57,0.96211,10,013.50,0.95622,6,013.65,0.99766,6,014.85,0.98742,31,013.76,0.93371,16,015.57,0.99879,8,013.75,0.92281,17,013.96,0.99849,29
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,47,217,0.95692,005.04,055.90,013.94,0.85714,38,013.63,0.92308,19,013.64,0.93082,17,014.77,0.98425,9,013.55,0.98820,9,013.72,0.96211,10,013.79,0.95622,6,013.70,0.99766,6,015.01,0.98742,32,013.59,0.93371,16,013.63,0.99879,8,013.89,0.92281,18,013.67,0.99849,29
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,48,222,0.95692,001.88,056.73,013.63,0.85714,39,013.53,0.92308,20,013.59,0.93082,18,013.74,0.98425,9,013.70,0.98820,9,013.56,0.96211,10,013.87,0.95622,7,013.89,0.99766,6,013.86,0.98742,32,013.83,0.93371,16,013.72,0.99879,8,014.06,0.92281,19,013.62,0.99849,29
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,49,227,0.95692,005.17,056.13,013.67,0.85714,40,013.73,0.92308,21,013.78,0.93082,18,013.63,0.98425,9,013.77,0.98820,9,013.83,0.96211,10,013.90,0.95622,7,013.68,0.99766,6,013.67,0.98742,33,013.74,0.93371,17,013.73,0.99879,8,013.92,0.92281,20,013.95,0.99849,29
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,50,232,0.95692,005.39,056.17,013.59,0.85714,41,013.87,0.92308,21,013.67,0.93082,18,016.13,0.98425,9,013.67,0.98820,10,013.84,0.96211,10,013.56,0.95622,7,015.24,0.99766,7,013.81,0.98742,33,015.44,0.93371,17,013.89,0.99879,9,014.00,0.92281,20,013.92,0.99849,30
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,51,235,0.95692,005.45,056.11,013.65,0.85714,42,013.81,0.92308,21,013.50,0.93082,18,013.76,0.98425,9,013.54,0.98820,10,013.90,0.96211,10,013.82,0.95622,7,013.87,0.99766,7,013.49,0.98742,34,015.34,0.93371,17,013.67,0.99879,9,014.12,0.92281,20,013.86,0.99849,31
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,52,238,0.95692,009.37,056.64,014.46,0.85714,43,014.47,0.92308,21,014.42,0.93082,18,014.36,0.98425,9,014.46,0.98820,10,014.29,0.96211,10,014.46,0.95622,7,014.38,0.99766,7,015.41,0.98742,35,015.86,0.93371,17,014.35,0.99879,9,014.22,0.92281,20,014.23,0.99849,32
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,53,240,0.95692,016.21,056.51,014.23,0.85714,43,014.27,0.92308,21,014.18,0.93082,18,014.25,0.98425,9,014.13,0.98820,10,014.22,0.96211,10,014.25,0.95622,7,014.28,0.99766,7,014.29,0.98742,36,014.27,0.93371,17,014.33,0.99879,9,014.43,0.92281,20,013.65,0.99849,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,54,245,0.95692,009.22,056.67,014.09,0.85714,44,015.21,0.92308,22,015.02,0.93082,19,014.20,0.98425,9,014.27,0.98820,10,014.04,0.96211,10,014.22,0.95622,7,014.15,0.99766,7,014.16,0.98742,36,015.25,0.93371,17,014.09,0.99879,9,014.52,0.92281,21,014.13,0.99849,34
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,55,247,0.95692,006.37,056.00,015.11,0.85714,45,013.99,0.92308,22,013.94,0.93082,19,013.90,0.98425,9,013.91,0.98820,10,013.94,0.96211,10,014.04,0.95622,7,014.07,0.99766,7,013.88,0.98742,37,015.46,0.93371,17,014.09,0.99879,9,014.15,0.92281,21,014.09,0.99849,34


==> sections/sources/federated-tuning_LWEsel.csv <==
Model,Epochs,Steps,Mode,Weighted,Experiment,ClientsOrder,Round,TotalClientRounds,F1,Time(sec),AggregationTime(sec),00-WebDDoS(EncryptionTime(sec)),00-WebDDoS(f1),00-WebDDoS(rounds),01-LDAP(EncryptionTime(sec)),01-LDAP(f1),01-LDAP(rounds),02-Portmap(EncryptionTime(sec)),02-Portmap(f1),02-Portmap(rounds),03-DNS(EncryptionTime(sec)),03-DNS(f1),03-DNS(rounds),04-UDPLag(EncryptionTime(sec)),04-UDPLag(f1),04-UDPLag(rounds),05-NTP(EncryptionTime(sec)),05-NTP(f1),05-NTP(rounds),06-SNMP(EncryptionTime(sec)),06-SNMP(f1),06-SNMP(rounds),07-SSDP(EncryptionTime(sec)),07-SSDP(f1),07-SSDP(rounds),08-Syn(EncryptionTime(sec)),08-Syn(f1),08-Syn(rounds),09-TFTP(EncryptionTime(sec)),09-TFTP(f1),09-TFTP(rounds),10-UDP(EncryptionTime(sec)),10-UDP(f1),10-UDP(rounds),11-NetBIOS(EncryptionTime(sec)),11-NetBIOS(f1),11-NetBIOS(rounds),12-MSSQL(EncryptionTime(sec)),12-MSSQL(f1),12-MSSQL(rounds)
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,1,13,0.46308,024.54,004.22,027.00,0.00000,1,027.05,0.88889,1,026.17,0.90909,1,026.27,0.00000,1,026.38,0.69778,1,026.21,0.05695,1,026.54,0.86357,1,026.51,0.68254,1,027.74,0.00043,1,026.74,0.34275,1,026.89,0.66703,1,026.79,0.90419,1,027.87,0.01054,1
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,2,19,0.46308,024.57,004.15,027.34,0.00000,2,027.15,0.88889,1,027.22,0.90909,1,026.93,0.00000,2,026.83,0.69778,1,026.96,0.05695,2,027.71,0.86357,1,027.30,0.68254,1,027.92,0.00043,2,027.69,0.34275,2,028.18,0.66703,1,027.89,0.90419,1,027.61,0.01054,2
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,3,25,0.46308,024.68,004.55,032.23,0.00000,3,031.81,0.88889,1,031.43,0.90909,1,031.47,0.00000,3,031.61,0.69778,1,031.77,0.05695,3,031.61,0.86357,1,030.96,0.68254,1,031.51,0.00043,3,031.47,0.34275,3,031.75,0.66703,1,031.50,0.90419,1,029.08,0.01054,3
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,4,31,0.46308,024.22,004.42,032.08,0.00000,4,031.38,0.88889,1,031.49,0.90909,1,031.46,0.00000,4,031.59,0.69778,1,032.43,0.05695,4,031.44,0.86357,1,031.52,0.68254,1,031.16,0.00043,4,031.49,0.34275,4,031.91,0.66703,1,029.33,0.90419,1,028.35,0.01054,4
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,5,37,0.56692,024.60,004.33,028.54,0.81481,5,029.10,0.90625,1,028.69,0.91613,1,028.05,0.00000,5,028.08,0.69451,1,028.08,0.06656,5,028.14,0.86317,1,028.06,0.68197,1,029.01,0.50409,5,028.90,0.34827,5,027.97,0.66700,1,029.67,0.90388,1,029.06,0.01064,5
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,6,42,0.67846,024.98,004.47,029.38,0.00000,5,029.31,0.90625,1,028.93,0.91613,1,028.33,0.95968,6,028.27,0.71053,1,028.39,0.92804,6,028.44,0.94338,1,028.89,0.70003,1,028.24,0.50425,6,030.13,0.38344,6,029.07,0.68745,1,030.38,0.90511,1,029.19,0.27054,6
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,7,46,0.67846,012.11,004.75,033.36,0.00000,6,032.65,0.90625,1,032.02,0.91613,1,032.35,0.95968,6,031.93,0.71053,1,032.01,0.92804,6,032.20,0.94338,1,032.43,0.70003,1,031.92,0.50425,7,032.06,0.38344,7,032.89,0.68745,1,033.42,0.90511,1,031.23,0.27054,7
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,8,52,0.67846,024.33,005.04,032.93,0.00000,7,032.72,0.90625,1,032.37,0.91613,1,031.80,0.95968,7,032.22,0.71053,1,032.19,0.92804,7,031.82,0.94338,1,031.97,0.70003,1,031.45,0.50425,8,031.66,0.38344,8,031.77,0.68745,1,031.46,0.90511,1,030.14,0.27054,8
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,9,57,0.69615,025.46,005.49,030.29,0.00000,7,031.02,0.90625,1,029.55,0.91026,1,028.75,0.94694,8,029.34,0.69912,1,029.07,0.92831,8,029.16,0.92560,1,029.09,0.68512,1,029.31,0.98564,9,029.07,0.42325,9,029.15,0.66851,1,029.40,0.90427,1,031.21,0.04750,9
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,10,62,0.69615,023.15,004.81,030.45,0.00000,8,030.13,0.90625,1,031.00,0.91026,1,029.52,0.94694,8,029.95,0.69912,1,029.75,0.92831,8,029.74,0.92560,1,029.68,0.68512,2,029.86,0.98564,9,029.35,0.42325,10,030.21,0.66851,2,031.71,0.90427,1,029.60,0.04750,10
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,11,67,0.69615,026.04,004.81,036.37,0.00000,9,033.03,0.90625,1,032.61,0.91026,1,035.49,0.94694,9,031.64,0.69912,1,032.01,0.92831,8,032.33,0.92560,1,032.24,0.68512,2,032.23,0.98564,10,032.27,0.42325,11,032.12,0.66851,2,032.36,0.90427,1,031.11,0.04750,11
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,12,72,0.70538,024.14,004.85,033.65,0.00000,9,033.22,0.90625,1,032.31,0.91026,1,031.63,0.95547,10,031.73,0.71053,1,032.41,0.93818,9,032.75,0.94159,1,032.42,0.70019,2,031.83,0.98553,11,031.75,0.46010,12,032.05,0.68749,2,031.84,0.90434,1,031.60,0.06013,12
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,13,77,0.78615,023.50,005.07,030.98,0.85714,10,029.72,0.90625,1,030.22,0.91026,1,030.60,0.94262,10,031.09,0.81113,1,029.73,0.94680,9,029.32,0.87893,1,029.56,0.82250,3,029.47,0.50417,11,030.54,0.89951,13,029.29,0.81570,3,029.60,0.90414,1,031.07,0.01703,13
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,14,79,0.78615,024.86,005.27,030.57,0.85714,10,031.03,0.90625,1,031.52,0.91026,1,032.13,0.94262,10,031.39,0.81113,1,030.42,0.94680,9,029.85,0.87893,1,030.57,0.82250,3,030.01,0.50417,12,029.91,0.89951,13,031.39,0.81570,3,030.94,0.90414,1,029.70,0.01703,14
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,15,82,0.78615,023.79,005.34,033.89,0.85714,11,033.39,0.90625,1,032.79,0.91026,1,033.19,0.94262,10,031.08,0.81113,1,032.35,0.94680,9,031.95,0.87893,1,032.66,0.82250,3,032.49,0.50417,13,032.32,0.89951,13,032.34,0.81570,3,032.26,0.90414,1,031.16,0.01703,15
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,16,85,0.80231,023.77,005.39,034.16,0.85714,11,033.20,0.90625,1,032.91,0.91026,1,032.45,0.96386,10,031.88,0.81275,1,034.99,0.94765,9,032.46,0.94338,1,032.47,0.82262,3,032.29,0.50417,14,033.96,0.90555,14,032.39,0.81568,3,032.52,0.90452,1,032.00,0.13742,16
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,17,87,0.80231,018.36,005.46,031.76,0.85714,11,030.83,0.90625,1,030.91,0.91026,1,032.14,0.96386,10,031.39,0.81275,1,030.85,0.94765,9,030.37,0.94338,1,030.44,0.82262,3,030.45,0.50417,15,030.15,0.90555,14,030.33,0.81568,3,030.27,0.90452,1,030.44,0.13742,17
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,18,90,0.80231,017.24,005.74,039.55,0.85714,12,031.35,0.90625,1,031.17,0.91026,1,032.27,0.96386,10,031.01,0.81275,1,030.93,0.94765,9,030.90,0.94338,1,030.35,0.82262,3,031.70,0.50417,16,030.63,0.90555,14,030.53,0.81568,3,031.31,0.90452,1,030.40,0.13742,18
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,19,93,0.80231,018.37,005.55,035.04,0.85714,12,034.58,0.90625,1,033.99,0.91026,1,033.22,0.96386,11,034.09,0.81275,1,031.50,0.94765,9,032.50,0.94338,1,032.38,0.82262,3,034.07,0.50417,17,033.32,0.90555,14,032.46,0.81568,3,032.96,0.90452,1,032.10,0.13742,19
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,20,98,0.90692,011.68,005.64,034.37,0.85714,12,034.56,0.90625,1,033.00,0.91026,1,033.20,0.98024,11,032.44,0.99322,2,032.22,0.96552,10,032.61,0.94384,1,032.67,0.99872,4,033.55,0.50393,17,032.80,0.90591,14,033.16,0.99898,4,032.28,0.90889,1,031.00,0.91393,20
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,21,102,0.90692,005.11,005.38,032.16,0.85714,13,031.12,0.90625,2,031.33,0.91026,1,031.38,0.98024,11,031.28,0.99322,2,031.51,0.96552,10,031.82,0.94384,1,030.25,0.99872,4,030.72,0.50393,18,030.52,0.90591,15,031.17,0.99898,4,031.06,0.90889,1,030.44,0.91393,20
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,22,107,0.90692,009.92,005.45,032.52,0.85714,14,031.82,0.90625,2,032.04,0.91026,1,032.18,0.98024,11,031.93,0.99322,3,032.00,0.96552,10,031.15,0.94384,1,031.13,0.99872,5,031.21,0.50393,18,031.19,0.90591,15,031.16,0.99898,5,031.56,0.90889,1,030.74,0.91393,21
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,23,110,0.90692,010.32,005.75,035.92,0.85714,15,034.88,0.90625,2,034.81,0.91026,1,034.41,0.98024,11,033.70,0.99322,3,031.94,0.96552,10,032.56,0.94384,1,033.56,0.99872,5,033.21,0.50393,19,032.81,0.90591,15,033.14,0.99898,5,033.08,0.90889,1,031.90,0.91393,22
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,24,112,0.90692,016.37,005.63,035.16,0.85714,16,034.02,0.90625,2,034.07,0.91026,1,034.15,0.98024,11,033.61,0.99322,3,032.45,0.96552,10,032.84,0.94384,1,032.60,0.99872,5,033.37,0.50393,19,033.53,0.90591,15,032.85,0.99898,5,032.94,0.90889,1,031.98,0.91393,23
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,25,115,0.90692,015.71,005.56,033.01,0.85714,17,032.09,0.90625,2,032.12,0.91026,1,033.08,0.98024,11,032.33,0.99322,3,031.92,0.96552,10,031.84,0.94384,1,031.52,0.99872,5,031.59,0.50393,20,031.51,0.90591,15,031.55,0.99898,5,031.66,0.90889,1,031.37,0.91393,24
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,26,118,0.90692,017.79,005.52,033.26,0.85714,17,032.85,0.90625,2,033.12,0.91026,1,033.26,0.98024,11,032.36,0.99322,4,032.09,0.96552,10,032.57,0.94384,1,031.59,0.99872,5,031.69,0.50393,21,031.84,0.90591,15,031.98,0.99898,5,032.95,0.90889,1,031.07,0.91393,25
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,27,120,0.90692,011.84,005.52,036.68,0.85714,18,035.30,0.90625,2,034.93,0.91026,1,034.56,0.98024,11,034.16,0.99322,4,032.72,0.96552,10,032.34,0.94384,1,033.19,0.99872,5,033.39,0.50393,21,033.04,0.90591,15,033.50,0.99898,5,033.58,0.90889,1,033.22,0.91393,26
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,28,122,0.90692,017.03,005.40,035.47,0.85714,18,035.08,0.90625,2,035.25,0.91026,1,033.92,0.98024,11,034.16,0.99322,4,033.49,0.96552,10,033.43,0.94384,1,033.14,0.99872,5,032.89,0.50393,22,033.32,0.90591,15,032.97,0.99898,5,032.63,0.90889,1,035.01,0.91393,27
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,29,127,0.90692,005.85,005.33,034.80,0.85714,18,032.50,0.90625,2,033.63,0.91026,1,033.01,0.98024,11,032.22,0.99322,5,032.21,0.96552,10,032.48,0.94384,1,031.87,0.99872,6,032.84,0.50393,23,032.00,0.90591,15,031.82,0.99898,6,031.78,0.90889,1,031.39,0.91393,28
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,30,130,0.90692,005.60,005.54,036.02,0.85714,19,033.31,0.90625,2,033.53,0.91026,1,033.03,0.98024,11,033.32,0.99322,5,032.04,0.96552,10,032.28,0.94384,1,032.17,0.99872,6,032.51,0.50393,24,033.00,0.90591,15,031.86,0.99898,6,033.04,0.90889,1,031.47,0.91393,29
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,31,133,0.90692,012.48,005.43,037.24,0.85714,20,035.93,0.90625,2,035.14,0.91026,1,034.40,0.98024,11,034.08,0.99322,5,033.17,0.96552,10,031.82,0.94384,1,032.82,0.99872,6,033.28,0.50393,25,033.21,0.90591,15,033.38,0.99898,6,033.66,0.90889,1,032.36,0.91393,30
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,32,136,0.90692,012.32,005.64,034.93,0.85714,21,034.96,0.90625,2,034.44,0.91026,1,034.49,0.98024,11,035.75,0.99322,5,032.97,0.96552,10,032.27,0.94384,1,032.65,0.99872,6,033.06,0.50393,26,033.11,0.90591,15,032.84,0.99898,6,032.92,0.90889,1,032.90,0.91393,31
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,33,139,0.92308,006.15,005.33,036.21,0.85714,22,036.69,0.90625,2,038.20,0.91026,1,033.48,0.97619,11,032.66,0.98299,5,032.39,0.96198,10,032.07,0.94302,1,032.30,0.99745,6,032.06,0.98642,27,032.07,0.93409,15,032.11,0.99762,6,032.17,0.90660,1,031.57,0.62744,32
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,34,144,0.92308,005.96,005.71,034.47,0.85714,23,033.54,0.90625,3,033.89,0.91026,2,033.41,0.97619,11,033.43,0.98299,5,031.58,0.96198,10,032.60,0.94302,1,033.29,0.99745,6,033.30,0.98642,27,032.71,0.93409,15,032.54,0.99762,6,032.41,0.90660,2,031.27,0.62744,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,35,148,0.95462,005.68,005.56,037.66,0.85714,24,035.23,0.90625,4,035.12,0.91026,2,034.52,0.98024,11,034.33,0.98986,5,033.76,0.97650,10,032.67,0.94394,1,033.05,0.99787,6,033.74,0.98687,28,033.75,0.93711,16,032.97,0.99873,6,033.19,0.90981,2,032.49,0.99801,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,36,154,0.95769,001.79,005.54,036.49,0.85714,25,035.11,0.90625,5,035.16,0.93082,3,035.02,0.98425,11,036.05,0.98986,5,034.11,0.97650,10,033.14,0.95304,2,032.83,0.99787,6,033.59,0.98610,28,033.12,0.93754,17,033.56,0.99881,6,033.36,0.91746,3,032.44,0.99842,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,37,160,0.95923,001.85,005.59,035.46,0.85714,26,033.82,0.92308,6,034.17,0.93082,4,033.68,0.98425,11,033.46,0.98986,5,032.75,0.98009,10,032.53,0.96058,3,032.59,0.99470,6,033.04,0.98555,28,034.37,0.93848,18,032.62,0.99879,6,032.56,0.93416,4,031.34,0.99834,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,38,165,0.98000,001.76,005.60,035.28,0.85714,27,033.87,1.00000,7,034.02,0.98204,5,033.58,0.98425,11,033.45,0.98157,5,032.51,0.98094,10,032.15,0.99136,3,032.77,0.99449,6,032.57,0.98512,28,032.55,0.99246,19,032.54,0.99857,6,035.71,0.99685,5,031.50,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,39,166,0.98000,001.85,005.48,037.20,0.85714,28,035.64,1.00000,7,034.50,0.98204,5,034.63,0.98425,11,034.11,0.98157,5,034.08,0.98094,10,032.47,0.99136,3,033.12,0.99449,6,033.46,0.98512,28,033.70,0.99246,19,032.66,0.99857,6,033.15,0.99685,5,033.14,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,40,170,0.98000,006.32,005.69,035.95,0.85714,29,035.45,1.00000,8,035.02,0.98204,5,034.56,0.98425,11,034.69,0.98157,5,033.56,0.98094,10,033.57,0.99136,3,032.89,0.99449,6,032.82,0.98512,29,033.07,0.99246,20,033.53,0.99857,6,033.25,0.99685,5,031.83,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,41,175,0.98000,001.95,005.53,035.56,0.85714,30,033.49,1.00000,9,033.70,0.98204,6,033.94,0.98425,11,033.44,0.98157,5,032.74,0.98094,10,032.28,0.99136,4,033.06,0.99449,6,032.46,0.98512,29,032.46,0.99246,20,033.25,0.99857,6,032.41,0.99685,6,031.80,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,42,180,0.98000,006.24,005.76,036.20,0.85714,31,034.39,1.00000,10,034.40,0.98204,6,034.72,0.98425,11,033.65,0.98157,5,032.74,0.98094,10,032.83,0.99136,4,032.94,0.99449,6,032.60,0.98512,30,032.64,0.99246,21,032.78,0.99857,6,033.74,0.99685,7,031.38,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,43,185,0.98000,002.04,005.76,036.52,0.85714,32,035.49,1.00000,11,034.58,0.98204,7,035.14,0.98425,11,035.12,0.98157,5,033.94,0.98094,10,033.33,0.99136,5,033.12,0.99449,6,033.21,0.98512,30,033.59,0.99246,21,033.27,0.99857,6,033.16,0.99685,8,032.19,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,44,190,0.98000,005.45,006.39,036.95,0.85714,33,036.35,1.00000,12,035.81,0.98204,7,035.35,0.98425,11,035.24,0.98157,5,034.49,0.98094,10,033.78,0.99136,5,034.38,0.99449,6,034.03,0.98512,31,033.84,0.99246,22,034.71,0.99857,6,033.67,0.99685,9,032.49,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,45,195,0.98000,002.13,006.27,036.48,0.85714,34,035.19,1.00000,13,041.00,0.98204,8,034.97,0.98425,11,034.29,0.98157,5,033.83,0.98094,10,033.22,0.99136,6,036.48,0.99449,6,033.37,0.98512,31,033.28,0.99246,22,034.29,0.99857,6,033.19,0.99685,10,031.60,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,46,199,0.98000,005.11,006.29,036.24,0.85714,35,034.75,1.00000,14,035.39,0.98204,8,034.90,0.98425,11,034.95,0.98157,5,033.86,0.98094,10,033.25,0.99136,6,033.19,0.99449,6,033.39,0.98512,32,032.80,0.99246,23,033.17,0.99857,6,033.29,0.99685,10,032.04,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,47,206,0.98000,003.31,006.23,037.30,0.85714,36,035.59,1.00000,15,035.54,0.98204,9,035.08,0.98425,11,035.51,0.98157,6,035.52,0.98094,10,033.23,0.99136,6,034.09,0.99449,7,036.06,0.98512,32,033.42,0.99246,23,034.11,0.99857,7,033.87,0.99685,11,037.76,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,48,211,0.98000,005.17,006.40,037.00,0.85714,37,036.33,1.00000,16,035.65,0.98204,10,035.24,0.98425,11,036.06,0.98157,6,035.32,0.98094,10,034.24,0.99136,6,033.77,0.99449,7,033.79,0.98512,33,033.72,0.99246,23,033.32,0.99857,7,034.14,0.99685,12,031.32,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,49,216,0.98000,004.91,006.16,036.22,0.85714,38,035.49,1.00000,17,035.16,0.98204,11,034.67,0.98425,11,033.84,0.98157,6,033.32,0.98094,10,033.52,0.99136,6,033.02,0.99449,7,033.51,0.98512,34,033.75,0.99246,23,033.59,0.99857,7,032.76,0.99685,13,031.64,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,50,222,0.98000,001.98,006.22,036.74,0.85714,39,035.44,1.00000,18,035.52,0.98204,12,034.94,0.98425,11,034.48,0.98157,6,037.93,0.98094,10,033.14,0.99136,7,033.31,0.99449,7,033.63,0.98512,34,033.20,0.99246,24,033.35,0.99857,7,033.59,0.99685,14,032.05,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,51,225,0.98000,005.48,006.16,037.46,0.85714,40,036.50,1.00000,19,036.55,0.98204,12,036.03,0.98425,11,035.23,0.98157,6,034.94,0.98094,10,034.68,0.99136,7,033.80,0.99449,7,033.92,0.98512,35,034.09,0.99246,24,040.53,0.99857,7,033.65,0.99685,14,031.80,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,52,232,0.98000,002.02,006.11,038.22,0.85714,41,036.61,1.00000,20,035.89,0.98204,13,035.55,0.98425,11,035.82,0.98157,7,034.10,0.98094,10,034.50,0.99136,7,033.37,0.99449,8,033.79,0.98512,35,034.41,0.99246,24,035.15,0.99857,8,033.74,0.99685,15,031.99,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,53,234,0.98000,006.62,006.15,036.47,0.85714,42,035.56,1.00000,20,035.45,0.98204,13,035.34,0.98425,11,035.08,0.98157,7,034.01,0.98094,10,033.57,0.99136,7,033.61,0.99449,8,033.51,0.98512,36,033.85,0.99246,24,033.29,0.99857,8,033.56,0.99685,15,034.55,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,54,238,0.98000,006.26,006.43,037.61,0.85714,43,035.58,1.00000,21,035.30,0.98204,13,035.98,0.98425,11,035.10,0.98157,7,034.33,0.98094,10,033.71,0.99136,7,033.52,0.99449,8,033.63,0.98512,37,033.60,0.99246,24,034.13,0.99857,8,033.60,0.99685,16,032.44,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,55,243,0.98000,001.96,006.20,037.43,0.85714,44,037.46,1.00000,22,036.71,0.98204,14,036.88,0.98425,11,035.66,0.98157,7,035.22,0.98094,10,033.87,0.99136,8,034.11,0.99449,8,034.12,0.98512,37,033.80,0.99246,24,034.65,0.99857,8,035.10,0.99685,17,031.94,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,56,245,0.98000,006.37,006.19,037.87,0.85714,45,036.90,1.00000,22,036.67,0.98204,14,036.07,0.98425,11,035.72,0.98157,7,034.76,0.98094,10,034.34,0.99136,8,033.59,0.99449,8,033.54,0.98512,38,034.36,0.99246,24,034.28,0.99857,8,033.95,0.99685,17,032.22,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,57,250,0.98000,002.13,006.39,040.96,0.85714,46,036.16,1.00000,23,036.03,0.98204,15,038.03,0.98425,11,034.80,0.98157,7,034.83,0.98094,10,034.83,0.99136,9,034.16,0.99449,8,033.96,0.98512,38,034.02,0.99246,24,033.53,0.99857,8,033.47,0.99685,18,032.71,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,58,253,0.98000,005.59,006.51,037.76,0.85714,47,038.85,1.00000,23,037.73,0.98204,15,036.61,0.98425,11,035.84,0.98157,7,042.79,0.98094,10,034.52,0.99136,9,034.21,0.99449,8,033.59,0.98512,39,037.53,0.99246,25,033.62,0.99857,8,033.74,0.99685,18,032.12,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,59,258,0.98000,002.11,006.32,038.54,0.85714,48,036.35,1.00000,24,036.15,0.98204,16,036.36,0.98425,11,036.13,0.98157,7,035.02,0.98094,10,034.52,0.99136,10,033.30,0.99449,8,033.96,0.98512,39,033.40,0.99246,25,033.79,0.99857,8,033.92,0.99685,19,031.68,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,60,263,0.98000,005.03,006.23,037.44,0.85714,49,036.77,1.00000,25,036.69,0.98204,16,036.00,0.98425,11,035.65,0.98157,7,034.77,0.98094,10,034.12,0.99136,10,034.35,0.99449,8,033.62,0.98512,40,034.81,0.99246,26,033.87,0.99857,8,033.72,0.99685,20,031.29,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,61,268,0.98000,001.95,006.15,037.05,0.85714,50,036.49,1.00000,26,035.64,0.98204,17,035.73,0.98425,11,035.63,0.98157,7,035.79,0.98094,10,033.35,0.99136,11,032.94,0.99449,8,033.14,0.98512,40,033.57,0.99246,26,033.26,0.99857,8,033.58,0.99685,21,032.17,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,62,271,0.98000,005.05,006.29,037.13,0.85714,51,036.15,1.00000,27,036.34,0.98204,17,035.56,0.98425,11,035.94,0.98157,7,038.20,0.98094,10,034.29,0.99136,11,033.26,0.99449,8,033.38,0.98512,41,033.67,0.99246,26,033.29,0.99857,8,033.51,0.99685,21,032.30,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,63,276,0.98000,001.89,006.30,037.68,0.85714,52,041.18,1.00000,28,035.82,0.98204,18,036.06,0.98425,11,035.97,0.98157,7,035.29,0.98094,10,034.96,0.99136,12,033.68,0.99449,8,033.82,0.98512,41,034.02,0.99246,26,034.66,0.99857,8,034.11,0.99685,22,031.70,0.99817,33
mlp,auto,auto,flad,False,0,0 1 2 3 4 5 6 7 8 9 10 11 12,64,278,0.98000,006.36,006.87,037.98,0.85714,53,037.22,1.00000,28,036.65,0.98204,18,036.42,0.98425,11,035.58,0.98157,7,035.50,0.98094,10,034.73,0.99136,12,034.32,0.99449,8,033.71,0.98512,42,034.57,0.99246,26,033.98,0.99857,8,033.97,0.99685,22,032.89,0.99817,33

